Study of consecutive eclipses of pulsar J0024$-$7204O

The eclipses seen in the radio emission of some pulsars can be invaluable to study the properties of the material from the companion stripped away by the pulsar. We present a study of six consecutive eclipses of PSR J0024-7204O in the globular cluster 47 Tucanae as seen by the MeerKAT radio telescope in the UHF (544-1088 MHz) band. A high scintillation state boosted the signal during one of the orbits and allowed a detailed study of the eclipse properties. We measure significant dispersion measure (DM) variations and detect strong scattering that seems to be the dominating mechanism of the eclipses at these frequencies. A complete drop in the linear polarization together with a small increase in the rotation measure suggests the presence of a magnetic field of $\sim 2$ mG. The study of multiple eclipses allowed us to measure difference in the lengths of the eclipses and DM differences of $\sim 0.01$ pc cm$^{-3}$ in consecutive orbits. One orbit in particular shows a delay in recovery of the linear polarization and a visible delay in the arrival of the pulses caused by a stronger scattering event. We suggest that these are caused by a higher variance of density fluctuations during the event.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
